Towards a Mathematics Formalisation Assistant using Large Language Models

Mathematics formalisation is the task of writing mathematics (i.e., definitions, theorem statements, proofs) in natural language, as found in books and papers, into a formal language that can then be checked for correctness by a program. It is a thriving activity today, however formalisation remains cumbersome. In this paper, we explore the abilities of a large language model (Codex) to help with formalisation in the Lean theorem prover. We find that with careful input-dependent prompt selection and postprocessing, Codex is able to formalise short mathematical statements at undergrad level with nearly 75\% accuracy for $120$ theorem statements. For proofs quantitative analysis is infeasible and we undertake a detailed case study. We choose a diverse set of $13$ theorems at undergrad level with proofs that fit in two-three paragraphs. We show that with a new prompting strategy Codex can formalise these proofs in natural language with at least one out of twelve Codex completion being easy to repair into a complete proof. This is surprising as essentially no aligned data exists for formalised mathematics, particularly for proofs. These results suggest that large language models are a promising avenue towards fully or partially automating formalisation.

==> autoform.txt <==
Towards a mathematics formalization assistant using large language models


   Mathematics formalization is the task of writing mathematics (definitions, theorem statements, proofs) into a formal language that can then be checked for correctness by a program. Mathematics formalization is a thriving activity today, however formalization remains cumbersome. In this paper, we explore the abilities of a large language model (Codex) to help with formalization in Lean theorem prover. We find that with careful input-dependent prompt selection and postprocessing, Codex is able to formalize short mathematical statements in natural language with nearly 75% accuracy. Moreover, Codex can formalize relatively short proofs in natural language with only few errors in at least one out of eight completions. This is surprising as very little aligned data exists for formalized mathematics, particularly for proofs. These results suggest that large language models are a promising avenue towards fully or partially automating formalization. 

Introduction
Mathematical exposition (definitions, theorems, proofs, remarks) as found in books and papers is written in a semi-formal style combining natural language with formal language in specialized notation. We call this Language of mathematics. 
Formalization of mathematics consists of writing mathematics in a formal language that can then be checked and manipulated by a computer. Mathematics as practiced today in books and journal articles, while being more rigorous than most other domains, falls far short of the standard of detail and rigour required for full formalization. Formalization is done with the help of proof assistants. A proof assistant consists of a formal language in which mathematical statements can be encoded along with a piece of software that assists in writing and checking proofs in the formal language up to the foundational axioms. Formalization is an https://en.wikipedia.org/wiki/Automathold endeavour 
that is accelerating with several major proof assistants including Coq, Isabelle, Lean and Mizar, with each having its own library of formalized mathematics. 





A major use of proof assistants is in software and hardware verification but here we are concerned with their applications in mathematics: 
formalized mathematics can be checked automatically resulting in a much higher degree of confidence in the correctness of proofs-this is increasingly relevant with the growing complexity of mathematics. Formalization can also enhance and open up new possibilities in mathematical exposition, teaching, research and collaboration; in addition, it can facilitate automated proof discovery, e.g.. 



Formalization of mathematics today poses a barrier to entry because of the need to learn to use proof assistants; it is also notoriously labour-intensive in part because many details normally taken for granted in the language of mathematics must be supplied when formalizing. This is part of the reason for slow adoption of proof assistants in mathematics. This motivates autoformalization which is the task of (semi-)automatically turning a piece of mathematics into a formalized one.

An autoformalization tool that speeds-up formalization or fully automates it would be of great value by enabling the above advantages of formalization and opening up new ones. In this paper we apply large language models (LLMs) to the problem of autoformalization. 


Autoformalization is challenging. It's a natural language understanding problem for the language of mathematics. 
While the language of mathematics is stylized compared to natural language in other domains and deals with relatively narrow subject matter, it retains much of the complexity in addition to presenting new challenges for autoformalization of its own including 
supplying missing details and assumptions that are taken for granted by humans, semantically mapping concepts in the formal corpus to those in the informal description. 


Autoformalization also presents practical challenges in the application of the modern deep learning-based methods: the amount of formalized mathematics available is much smaller than code in major programming languages ( is 226 MB in size). 
Furthermore, there's very little aligned data between informal and formal mathematics. To our knowledge, essentially the only form in which it occurs in our  is as docstrings for definitions and theorem statements. This data may also be not aligned: docstrings oftencheck how often make use of previous context and so may not be self-contained; docstrings may contain comments. Proofs present additional difficulties due to the need for maintaining local context and essentially complete lack of aligned data. [inline]I guess there are further challenges for proofs because tactics etc. result in different "flow" for formal and informal proofs.



Our contributions. 
We choose https://leanprover.github.io/Lean 3 and https://github.com/leanprover/lean4Lean4 as our language for formalization. 
https://leanprover-community.github.io/Lean mathematical library (abbreviated mathlib) is one of the largest libraries of formal mathematics. It is monolithic: all 
formalizations use the same set of definitions instead of writing new ones. This plays well with the use of LLMs as objects are uniquely defined. 
We choose theorems so that the relevant concepts (background theory and definitions) are mostly already in . Since  is already substantial (it has a significant fraction of undergrad mathematics curriculum apart from many advanced subjects) this is not a significant restriction. We focus on mathematical statements at the undergrad and more advanced level from various areas of mathematics. These statements tend to be more challenging for autoformalization compared to mathematical competition problems as they often assume more in terms of implicit context and draw from a much larger background. 

We focussed on two different tasks - translating statements of a form similar to docstrings of mathlib to theorems (in Lean 4) and translating (outlines of) proofs to Lean proofs (in Lean 3). For the first task, we experimented with using input-dependent prompting using mathlib as a database, and with filtering outputs by checking validity in Lean 4 and some other post-processing. We showed that both these improve performance significantly. Further the performance for single sentences (which may be fairly complex) is good, with the important caveat that the sentence does not contain complex TeX formulas.

For the second task we used a variety of prompts, though these were fixed prompts (as there is no ready source for prompt engineering). We show that translations with (examples, hence expected output) having comments with natural language statements interleaved with Lean code significantly improved performance.

[inline]The following is a very rough outline.
We experiment with fixed and input-dependent prompting. 
Input-dependent prompting, Postprocessing, Elaboration, Compare the choice of statements with the Google dataset. How do we deal with data contamination?
We also experiment with definition + theorem formalization.
Proof formalization: again, we choose the setting where relevant concepts are mostly already formalized in mathlib.
Can we give a name to this choice? Incremental choice? It makes sense because this is generally how math books and papers are often written (introducing a concept and then building upon it). After a critical mass is accumulated, the process might become semi-autonomous. 

These theorems involve different types of 
proving techniques such as proof by contradiction, induction, algebraic manipulations etc. They belong to different domains such as Topology, Algebraic Number Theory, Analysis, Group Theory, Linear Algebra, Representation Theory. They are also of various difficulty levels. 


Case studies? Dogfooding and bootstrapping. Semantic search. Probing.
Informalization.

Comparison with Google Autoform:
Input-dependent prompting for theorem statements. Elaboration. Postprocessing. We use higher temperature. 
Advanced math also. 
Long theorem statements. 

[inline]If we make our dataset sufficiently large, that can also be a contribution. We should allow crowdsourcing.
Organization. Section
Background and related work

Natural language understanding has a long history in AI; here we can only briefly touch upon the most relevant subfields of this large field. 

Semantic parsing and program synthesis from natural language specification. 
Semantic parsing is the task of tranlating a natural language utterance into a logical form. Tasks are normally restricted to specific domains and the logical forms come from a domain-specific language ranging from the first-order logic to regular expressions, e.g. 
survey_semantic_parsing, hahn2022formal. 
The logical form closely parallels the natural language utterance. 
Program synthesis from natural language
specification is a type of semantic parsing; here the natural language 
utterance can potentially be much shorter compared to the program (or the logical form). 
 

Large Language Models. 
The advent of transformer-based large language mdoels (LLMs)
for natural languages, e.g., has brought about a sea change in natural 
language processing. In large part, this is fuelled by the remarkable ability of LLMs to achieve good
performance on a diverse set of tasks, ranging from translation to solving math word problems, via 
few-shot demonstrations in the prompt even though the LLMs are only trained on the language modeling objective.
With careful prompt design, these latent abilities can be further teased out, e.g., 
prompt-survey, chain-of-thought, shoulders, lampinen, least-to-most.
Prompting can be further combined with postprocessing to select the best among many answers generated
at higher temperatures, e.g., based on their performance on unit tests and other metrics.


In particular, 
language models applied to code, e.g., have
led to new advances in program synthesis from natural language specification. In this paper, we will be using Codex. 


LLMs and related methods have been used for solving mathematical problems, in the latter case with natural language solutions, for proving theorems in natural language, and for reasonaing in natural language.


Autoformalization.
While the term autoformalization was coined in, the
problem itself has a long history; see.  
Autoformalization can be thought of as semantic parsing within the domain of mathematics. 
Mathematics is a far larger and sophisticated domain than most domains considered in semantic parsing. 




 applied modern deep learning-based methods to  autoformalization by treating it as a language translation problem. They construct datasets for supervised and unsupervised neural machine translation methods. To construct the dataset for supervised translation they translate from existing formalized mathematics articles in MML (written in Mizar) into via a rule-based tool, thus producing an aligned corpus. Unfortunately, the controlled language produced in this manner lacks the richness of natural language with negative effect on the performance. 
For unsupervised translation, they use data from https://proofwiki.org/ProofWiki in topology and lattice theory along with corresponding unaligned data in MML. (ProofWiki is a community-maintained online compendium of natural language mathematical proofs written in a browser-adapted language. Presently it has over 24K proofs and 18K definitions in various areas of mathematics ranging from elementary to advanced levels.) 

A small aligned dataset is also required for unsupervised translation for which they use 470 theorem statements in ProofWiki and in MML. 
They evaluate the syntactic distance of the output from the gold output by metrics such as BLEU but do not analyze whether the translations were correct.

 considered theorem statement autoformalization using LLMs. The statements they considered were from middle and high school mathematical competitions and the formal language was Isabelle/HOL. 

These problems use only elementary concepts that are mostly already formalized in Isabelle/HOL thus reducing the requirement of new definitions for formalization. 
They work with fixed few-shot prompts except for a few small case studies. 


They further used autoformalized statements as targets for proof search showing increased performance. 


https://github.com/zhangir-azerbayev/lean-chatLean Chat is a fixed-prompt autoformalization tool for Lean 3 based on Codex.

Lean. 
We use the Lean Interactive Theorem Prover. 

The Lean Mathematical library (mathlib), includes most of the standard undergraduate curriculum. Many advanced results have also been formalized building on mathlib. Mathlib is monolithic by design, ensuring that formalizations of different parts of mathematics can be combined easily. The presence of this library to use and also the resulting standardization of terminology makes Lean an attractive target for autoformalization.


The latest version of Lean, Lean 4, is (in addition to an interactive theorem prover) a full-fledged programming language with a fast runtime.

This allows a seamless integration of proofs, programs and meta-programs.
We use Lean 3 for one set of experiments and Lean 4 for the other because, at the time of writing, mathlib is only partially available in Lean 4 (via a partial binary port). Hence we use Lean 4 where its additional capabilities are important and Lean 3 where these are not used and the larger library is of greater value.

Mathematical proofs in the literature usually use forward reasoning, where a series of conclusions are deduced starting with the hypotheses from previous conclusions and known results. A notable exception is proofs by induction, where we begin with the goal and reduce to sub-goals for the base case and the induction step. Reasoning starting with goals is called backward reasoning. 

In Lean (and similar systems), proofs can use both forward and backward reasoning. However backward reasoning allows for much more powerful automation within the so called tactic mode, at the cost of readability.

We illustrate the different styles of reasoning by proving in Lean in various ways the result  using only the results  and . In Lean these are the theorems Nat.zero_lt_succ and Nat.succ_lt_succ. Four proofs (in Lean 4) are shown in Figure .



The first proof is a typical forward proof making deductions from known results and previous deductions. The second proof is simply this in a more concise form.

The third and fourth proof use backward reasoning in tactic mode. Tactics are a powerful algorithms for finding proofs.



It is evident that the above backward proofs are more concise and will be easier for a user to produce. 

However, in practice a complex mathematical proof in Lean will have mixed forward and backward reasoning, with forward reasoning taking the form of a sequence of lemmas leading to the main theorem

and backward reasoning used in the proof of each lemma.

Translating Statements
Here we discuss autoformalization of theorem statements.







Evaluation Datasets
We used three test sets with  natural language statements each. The natural language statements were of the same form as typical doctrings in mathlib: single sentences often with Lean code fragments (including names and formulas not in  but in unicode) enclosed in backticks. We call such strings docstring-style strings.

Our first set consisted of mathematical theorems (some were conjectures instead) in areas well-represented by mathlib, such as undergraduate-level Number theory, Group theory and Topology. 


The other two sets were designed to minimize contamination due to similar results being in the training of Codex. Our second set consisted of what we called 
silly statements, such as every vector space with
dimension 2 is finite dimensional. While being true these were easy and/or absurdly specific, so unlikely to appear in this precise form anywhere else. We created this set by looking at theorems in mathlib and modifying them.


The third set consisted of false statements - these obviously cannot appear in any library. The statements in this set were closely related to those in mathlib or our first dataset - for example while our first dataset had the statement every field is a ring our third dataset had its (false) converse every ring is a field.
Techniques
We used Codex to translate an input text in natural language to code in Lean 4. 

Codex takes as input a prompt and returns completion(s). 

We generate a prompt from the input text and post-process completions as described below. 

Figure  is an example of a prompt, the initial result (with one completion shown) and the result after post-processing. We remark that this example needs prompt engineering, as we see in Section .




















Prompt engineering.
Given an input text to be translated, we choose example prompts from  whose docstrings are similar to the input text. We used two notions of similarity: proximity in sentence embeddings and keyword matching. The docstrings and the corresponding Lean code were extracted

from  documentation. 




Post processing.
Lean 4 code is interpreted/compiled in two phases - parsing which converts a string to a Syntax object, and elaboration which converts a Syntax object to an Expr object. Both phases are extensible and implemented in Lean with a convenient API. Both phases can fail returning an error.

Given a codex completion, we first (attempt to) parse this and extract identifiers from the syntax. These are translated and auto-corrected before re-parsing. The translation step is necessary as the prompt data we have available is in Lean 3 as is most of the data in Github on which Codex is trained, so the completions usually use Lean 3/ terminology. Using a prebuilt dictionary, we translate the Lean 3/mathlib identifiers to those used by the binary port (binport) of , with auto-correction attempted for those that do not have valid translations. Both the dictionary and auto-correction are based on transformations of two forms: case transformations (for example camel-case versus snake-case) and dropping or adding segments of the form is or has.

After parsing, translation and auto-correction, we obtain Syntax objects corresponding to (syntactically valid) completions. We attempt to
elaborate each of these.
The elaboration step is a much stricter analogue of checking in a strongly
typed language that, for example, for an expression f(a) that
if a has type A then f is a function and has domain type A. 
Thus, restriction to completions which are successfully parsed and elaborated gives a strong filter.















































Results
We tested the effects of the prompt engineering and post-processing as well as the final quality of translations for the datasets described in Section .


Success in elaboration. We begin with quantitative results showing the utility of both prompt engineering and elaboration filtering for the datasets described in Section . 

We summarize the number of statements that were elaborated for each of the three sets of statements in Table . For each set we considered results with  fixed prompts (those
used by Lean Chat) and  prompts chosen by sentence similarity.
For each of these cases we considered answers chosen greedily (i.e.,
temperature 0 and 1 completion) and those obtained by choosing several completions at temperature  with filtering and selection. 
We made three runs for each configuration, and the result reported is
the median. 



We also ran a configuration with the Codex recommended default temperature  and with fixed prompts.
The results of this are included in parentheses in the entries for the greedy case. 



We will see in Section  is a good proxy measure for accuracy. 
We thus conclude the following.


    There is a strong effect of both prompt engineering and selection, and
  even more when used in combination.

    A reasonably large fraction are elaborated when both prompt engineering and
  selection is done (the results improve further when more prompts are
  used).





The example in Figure  illustrates the effect of prompt engineering. None of the  completions were elaborated in all the three runs with the fixed (Lean Chat) prompts. The completions often used the wrong name from mathlib or assumed a definition was at a different level of abstraction (e.g., modules versus vector spaces) from that of mathlib.

We also ran with other configurations with more prompts and with keyword-based prompts. A larger number of prompts did lead to more sentences being elaborated, but the effect was not strong enough to quantify robustly.

Correctness of elaboration
We next analyse how often completions that are successfully elaborated are correct. 
In the case where more than one completion is elaborated we consider both whether the chosen completion is correct and whether any of the elaborated completions are correct.

For each of the three sets, we considered a configuration with high temperature and
prompt engineering -  specifically we considered the configuration with the highest number of elaborated statements, as our goal was to test elaboration as a proxy measure for correctness. 





We manually checked the correctness of the selected completion for the elaborated completions.
We report the results in Table .



Further, the statements where all completions were wrong involved some
concept for which we had very few prompts available, in part due to the
incomplete state of the binary port of , also suggesting that elaboration is a good proxy measure. 




Autoformalisation of Proofs

A natural task to turn to after the formalisation of mathematical statements is that of formalisation of full mathematical proofs. The two tasks differ in a few ways. In the case of statement formalisation, several examples (of the order of thousands) of natural language statements and their corresponding Lean translations are available in the form of docstrings in mathlib. While some examples of natural language proofs together with their corresponding formal proofs occur in the blueprints of Lean formalisation projects, these are few and highly specialised. [inline]Add references 

Unit fractions: https://b-mehta.github.io/unit-fractions/blueprint/index.html
Sphere eversion: https://leanprover-community.github.io/sphere-eversion/blueprint/index.html
Liquid Tensor Experiment: https://leanprover-community.github.io/liquid/ Building up a library of natural language proofs and their Lean formalisations is also laborious, and overall, input-dependent prompting for natural language proof formalisation is far less feasible than it is for theorem statement formalisation. Further, while a formal proof outputted by a language model can in principle be checked not only for syntactic correctness but also full validity by the Lean kernel, this is not very useful in practice since it is very rare for the language model to output a completely correct proof.













Methodology
To generate proofs in different formats, we queried Codex with a prompt consisting of example natural language proofs and the corresponding step-wise proofs in the appropriate format, followed by the natural language proof to be translated.
For evaluation, we manually inspected the generated outputs via the grading scheme outlined in Figure . 

For the evaluation set, we wanted to have a diverse group of theorems representing different variables such as proof techniques, domain and difficulty level. We collected 11 natural language theorems from various sources such as ProofWiki, university courses etc. We also used few hand-written natural language proofs. Following is the list of theorem names along with the theorem statements:

  abs_convexAbsolute Value Function is Convex (abs_convex): Let  be the absolute value function on the real numbers. Then  is convex.
  symm_realSymmetric real Matrices have Real Eigenvalues (symm_real_mat_real_eigenvalue): Every real symmetric matrix has real eigenvalues.
  schur_lemmaSchur's Lemma (schur_lemma): Let  and  be vector spaces; and let  and  be irreducible representations of  on  and  respectively. If  and  are not isomorphic, then there are no nontrivial representations of  on  and  respectively.
  rn is paracompact (rn_paracompact):  is paracompact for all .
  schur_ineqSchur's Inequality (schur_ineq): Let  be positive real numbers such that . Let  be a (strictly) positive real number
  overflowOverflow theorem (overflow): Let  be a set of first-order formulas which has finite models of arbitrarily large size. Then  has an infinite model.
  irrDensity of Irrational Orbit (density_irr_orbit): The fractional parts of the integer multiples of an irrational number form a dense subset of the unit interval
  contractionContraction Mapping theorem (contraction_mapping): Let  be a Banach space,  a closed subset of , and  a mapping from  to  such that for some ,  for any two points  and  in . Then there is a unique point  in  such that .
  pidClass number of a PID (class_num_pid): The class number of a number field  is 1 if and only if the ring of integers is a PID
  nesbNesbitt's Inequality (nesbitt_ineq): Let ,  and  be positive real numbers.Then: 
  bernBernoull's Polynomial Evaluation (bernoulli_polynomial_eval): Given a natural number  and a rational , let  denote the -th Bernoulli polynomial evaluated at . Then, 

These theorems involve different types of 
proving techniques such as proof by contradiction, induction, algebraic manipulations etc. They belong to different domains such as Topology, Algebraic Number Theory, Analysis, Group Theory, Linear Algebra, Representation Theory. They are also of various difficulty levels. 

[inline]Give all the sources, natural language proofs and meta-data in the Appendix
[inline]Should we talk about the inherent subjective bias of selection like Natural prover paper mentioned or about the small evaluation data size? 






[inline]cite Natural-prover paper
[inline]evaluation schema
[inline]Not recognising Mathlib P of powerset
Hyperparameter and Proof formats

We consider different types of formal proof formats with varying levels of details. Different proof formats vary in their ease of translation by a language model and in their utility to a user. For uniformity, all proof formats used forward reasoning.


  Proof outlines An outline of a proof consists of just the main steps of the proof listed in order. In Lean code, an outline is given by a series of have statements with sorry as a placeholder for the intermediate proofs. Although an outline contain far less information than a full proof, a tool that is capable of producing good outlines could still be valuable to a user since one could in principle iteratively produce outlines of the main proof and all its steps until one is left with trivial steps that can handled by automation.
  Proof outlines with premises As mentioned above, a proof outline discards a lot of valuable details of the proof, including the details of which major theorems and results are required to justify each step of the proof. As a remedy to this, we introduce a new format of proof where each proof step is listed along with a list of premises from which it can be deduced. This is done by introducing a fictitious new Lean tactic auto that takes as arguments the list of theorems that go into a proof along with an optional list of Lean tactics that may be helpful.
  Full proofs This corresponds to the complete proof.

We considered two variants for each of the three formats - proofs with natural language comments preceding each step and proofs with just Lean code.
We designed example prompts for each format for our chosen set of theorems, so we had six formats of proofs. We initially considered four temperatures - 0, 0.2, 0.4 and 0.8, with three outputs for all the temperatures except 0.
Other hyperparameters were: 2000 max tokens and “end” as stop token. The intermediate proof steps are given names of the form h1, h2, h3, .

As manual grading is time-consuming, after preliminary analysis we focused on only three formats, namely those with comments, and on temperatures 0.4 and 0.8 as the results were clearly better in these cases. Therefore, for each theorem, we analysed 18 Codex completions (6 per proof format).
The model is initially given the task of formalising the theorem statement as well as the proof together.












[inline]example of each format?




Results
We summarise the scores given to the Codex completions after manual inspection. For  of the  theorems, at least  Codex completion (out of ), was marked  -  (out of ) was the maximum score awarded. The other  theorems got  as the maximum score. 

The main sources of lower scores were errors related to incorrect natural language statement translations that could be mathematically incorrect, irrelevant or  invalid Lean code. Some lower scores were also due to step repetitions. These errors are analysed in Section . 



For more complex proofs, allowing Codex to output holes in proof might result in skipping important intermediate steps, while full proof generation could instead incentivise Codex to output relevant intermediate steps. For the simpler and shorter proofs, there is less scope for missing intermediate steps and therefore, proof outlines might give better results. Also, in cases where there are many intermediate steps such as algebraic manipulations, proof outlines could be helpful to mask those steps where full proof generation might get stuck. 




escapeinside=!!




[inline]add memorization clues
Analysis
This section summarises our main findings in the proof autoformalisation experiments.

Capabilities shown by Codex

We observed interesting capabilities of Codex from the proof format outputs.

The output proof formats were well structured and Codex was able to break the full proof into its main steps. For example, in bernbernoulli_polynomial_eval, the natural language proof had two major proof statements in a single sentence and Codex broke it down into the two relevant pieces. Also, for schur_ineqschur_ineq, we observed that the natural language proof had statements that simply mentioned that all the terms are non-negative and concluded the proof. Interestingly, Codex completions had these details formalised as intermediate steps.

While formalizing statements, Codex sometimes expanded a definition instead of using the mathlib definition directly. Interestingly, in a completion for abs_convexabs_convex, Codex directly outputted the precise simplified statement that needed to be proved, possibly taking cues from the natural language proof provided - it didn't use the convex_on definition from mathlib and directly outputted ∀ (x y : ℝ), ∀ (α β : ℝ), α ≥ 0 ∧ β ≥ 0 ∧ α + β = 1 → abs (α * x + β * y) ≤ (α * abs x + β * abs y) as the theorem statement to be proved. Also, while formalizing the symmetric real matrices have real eigenvalues lemma, some completions had the hypothesis that  instead of is_symm A. Maybe input-dependent prompting for proofs could direct Codex to output relevant mathlib definitions more frequently instead of using their expanded forms.

Codex also utilized contextual mathematical knowledge that was missing in the theorem statements but present in natural language proofs. For example, while formalizing the proof of symmetric real matrices have real eigenvalues, the statement of the natural language prompt simply said that every real symmetric matrix has real eigenvalues. One Codex completion started with a complex eigenvalue, possibly getting the context right from the natural language proof. 

We also observed that Codex generated plausible theorem names, which were in line with mathlib style, possibly taking cues from the few shot prompts that we provided.

Overall, we found that the generated proofs were well aligned with the natural language proofs and also well-structured as per Lean style. These proofs could therefore be used as a good starting points for formalization assistance.

Errors
Various errors were observed while analysing the proof formats outputted by Codex. 

There were very few instances where the outputs did not follow valid Lean syntax. For instance, In Schur's inequality, Codex completion contained expression x ≥ y ≥ z ≥ 0 (copying directly from the natural proof) instead of x ≥ y ∧ y ≥ z ∧ z ≥ 0. There was one instance, where Codex generated a proof format in a different language.

In some cases, we observed that the completion used an undeclared variable in the proof. For example, it declared  without introducing t: ℝ. 

There were a few instances where proof-steps were mathematically incorrect. For instance, in Absolute value function is convex, Codex didn't assume  and  as positive numbers, however it used this condition in the proof. It also wrongly stated the triangle inequality as equality - α*x + β*y = α*x + β*y. 

There were also instances where natural language translations were wrong, although they were mathematically valid statements and valid Lean code. For example, in Schur's lemma, Codex confuses a homomorphism being "nonzero" with a homomorphism being "nowhere" zero . Also, in some completions, the definition of "dense" in the irrational orbit theorem was used incorrectly. In a proof of the contraction mapping theorem, Codex defines a function  to be . This is wrong since it is using  to define . The correct definition is inductive :  and  for , and might have been difficult for Codex to deduce since induction was not explicitly mentioned. In a few instances, it also mistook absolute value for norm. 

There were also cases when Codex got stuck at a particular step and looped until it completed the 2000 tokens. These repetitions occured in different forms - frequently applying the same lemma or writing a set of have statements. At times, the proof was looped in an inductive fashion. For example, in the contraction mapping theorem, Codex defined φ (x n) = x n - 1 followed by have h1 : φ (x 1) = x 0, have h1 : φ (x 2) = x 1, and so on. 

Sometimes Codex outputted contradicting proof steps (we report cases not involving proof of contradiction). As an example, in the generated proof of Schur's lemma, there were two statements, one stating that the kernel is trivial, and the next one stating the opposite.

[inline]add examples for unrelated comments and lean statements
[inline]give mathlib style names

Other Observations
Hallucinations: We say that Codex hallucinates if the definition/theorem name generated is not present in mathlib even though  the correct definition/theorem is present in the mathlib. We have observed that hallucination is common. For example, in few instances while formalizing Absolute Value function is convex,Codex outputs convex_function instead of convex_on and similar made up definitions/theorem names that looked realistic but are not present in mathlib.  

Deviation from Natural Language Proof: There were very few instances where the output proof formats deviated from the natural language proofs. When we included the correct formalized statement to Codex for the paracompact theorem, Codex merged different proofs from distinct sources, leading to conflicting notation. Also, Codex formalized the contra-positive version of theorem statement of Schur's lemma given in the natural language proof. 




































































































Conclusion

We saw that Codex shows promising performance for formalization of docstring-style theorem statements and short proofs in natural mathematical language, perhaps good enough to be useful as a tool. There are many avenues for future work. 

We have seen that translation of docstring-style statements is reasonably good, perhaps good enough to be useful as a tool. However there is a lot of scope for improvements through better prompt engineering and better selection among completions.

Specifically, using docstrings from mathlib in the present form does not give adequate examples of complex LaTeX formulas and of some mathematical idioms. An additional database targeting these can be created and used to improve the model.

One way to improve selection is to reverse the translation to obtain text from Lean code and use a similarity measure with the original text to select the best completion. While rough experiments show this is useful, the present querying system is too slow for this to be practical. This is a promising avenue for future work.

Better equality testing for theorem statements will also result in better filtering of spurious theorem statements in postprocessing. 
Unlike program synthesis, for theorem statement generation, there is no obvious counterpart of
unit tests. Better equality testing however can serve the role of unit tests as one can check
the equality of generated statement with the gold formal statement in the test data.

Autoformalization implicitly includes semantic search in the formalized library. 

We showed that the (partial) proofs generated by our current autoformalization framework can be a useful
starting point for the practitioner, potentially saving considerable time and effort. For example, presently about 1-2 of six completions tend to be useful ones. Recognizing these automatically will be useful. 


It would be very interesting to combine our autoformalization framework with automatic proof search
or repair ideas: partial proofs generated by autoformalization, being close to complete proofs, can serve as good starting point for proof search. This could result in an autoformalization system that's closer to being autonomous. 



iclr2023_conference

Full prompt for Figure 

  
Additional work
Proofs: Few-shot prompts
escapeinside=@@




 
    
    

 
       

 



 




 


 

  
  
    
  
  

   
  



    



Completion Examples
Schur's Inequality:

Codex Completion:


escapeinside=!



Absolute Value function is Convex (Proof using mathlib definition)

Codex Completion:

Some more cases

Case 1
Along with the few shot example prompts, we prompted Codex with a theorem whose foundations are not formalized in mathlib. Since synthetic Euclidean geometry is not formalised in mathlib extensively, we included:

Theorem name 
 
Diagonals of Rhombus Bisect Each Other at Right Angles

Theorem statement 

Let  be a [[Definition:Rhombusrhombus]].
The [[Definition:Diagonal of Parallelogramdiagonals]]  and  of  [[Definition:Bisectionbisect]] each other at [[Definition:Right Angleright angles]].

Natural Language proof 

By the definition of a [[Definition:Rhombusrhombus]], . 
 
 WLOG, consider the [[Definition:Diagonal of Parallelogramdiagonal]] . 

Thus: 

 :  is an [[Definition:Isosceles Triangleisosceles triangle]] whose [[Definition:Apex of Isosceles Triangleapex]] is  and whose [[Definition:Base of Isosceles Trianglebase]] is . 

By [[Diagonals of Rhombus Bisect Angles]],  [[Definition:Bisectionbisects]] . 

From [[Bisector of Apex of Isosceles Triangle also Bisects Base]],  [[Definition:Bisectionbisects]] . 

From [[Bisector of Apex of Isosceles Triangle is Perpendicular to Base]],  [[Definition:Bisectionbisects]]  at [[Definition:Right Angleright angles]]. 

Hence the result. 

qed

escapeinside=!!

Codex completions:

[colback=white,colframe=blue!75]


Comments: Codex generates ABCD as a type "rhombus" that is not present in mathlib. It also generates definitions like "bisects" and "perpendicular" uses them plausibly that are also not formalised in mathlib. Here Codex shows capabilities of composing proofs in the lines with type theory. 



[colback=white,colframe=blue!75]


Comments: Here, Codex suggested designing line segment as a structure "segment" and treats "point" as a type, for defining 4 vertices. 
We observe that Codex hints about the plausible ways of including synthetic Euclidean geometry in mathlib.


[inline]check cases for hallucinations, there is some Euclidean geometry in mathlib
Case 2
We present an interesting case showing the effect of few-shot prompts.

Theorem name: Cube of Sum

Theorem statement: 



Natural language proof: 

Follows directly from the [[Binomial Theorem]]: 

:
putting . 

qed

Codex completions:

[colback=white,colframe=blue!75]

Comments: Here we observed that Codex deviated from the natural language proof and instead outputted the proof outline involving expanding the terms and manipulating the expressions, possibly taking cues from the "Square of Sum" prompt.


[colback=white,colframe=blue!75]

 
Comments: Here we observe that Codex stuck to the natural language proof and also added some more intermediate steps important for formalization. Although, there is a minor Lean error in "choose" definition. For example, It should be 3.choose 2 instead of 3 choose 2.

Theorem wise analysis
Absolute Value Function is Convex
Observing the table, maximum score awarded to the Full and Partial
proof variants are 3. Accurate statement is generated for the Full proof variant.
Overall, the proof structure seemed useful.


Most of the outputs from Codex, resemble the natural language
proof to a great extent. Interestlingly, in one case, Codex directly 
outputs the simplified statement that precisely needs to the proved, possibly 
taking cues from the natural language proof provided. Also, the generated 
outputs followed lean syntax at a decent level.


There were instances where some steps were mathematically incorrect such as 
treating triangle's inequality of absolute function as equality, wrong conditions
on some variables etc. Also, there were observations of hallucination 
(output definitions not present in mathlib) in some outputs.
These were the main observations that led to lesser scores.
[inline]show the examples of the mathematical errors






Schur's Inequality
As observed from the table, 3 is the maximum score awarded to all the proof variants.
From the original proof, we filtered idioms like WLOG and symmetric that from our
prelimimary experiments forced the model to get stuck at trivial steps. With a simplified version
of the proof, we observed improvement across all the variants. Statement formalization by Codex was 
accurate in majority of the outputs.


Outputs were aligned with the natural language proofs. Interestingly, there were outputs, in which
Codex tried to output the essential intermediate steps that were not present in 
the natural language proof. These intermediate steps turned out to be extremely important while 
completing the generated proof to correct proof. Outputs followed lean syntax in majority of cases, however,
there were few cases where minor syntactic errors in expressions were found. 


Major sources of less scores were outputs getting stuck
at some steps and few instances of hallucinations. For this theorem, there were 
no mathematical errors observed.

Nesbitt's Inequality
In addition to the natural language proofs, we also provided correct lean statement to Codex.
Partial proof stood out with the score of 3 as compared to 1 for other variants. 

Major sources of less scores were inability to translate latex expressions, mathematical errors
 pertaining to inequalities and simple algebraic manipulations, getting stuck at trivial steps. Since the natural
 language proof followed a backward reasoning pattern, it might be harder for Codex to align the forward style
format provided in the few-shot prompts to this setting, explaining the drop in scores.

 
The fractional parts of the integer multiples of an irrational number form a dense subset of the unit interval










 is paracompact
The formalization of  in the statement by Codex was almost always inaccurate. The closest it got to defining  accurately was fin n ; however, this is not the standard mathlib implementation. 

The proof is a standard (lengthy) forward reasoning proof. On average, proofs have scored 1 due to the difficulty Codex faced in defining the subcover, repetition and hallucination. When it did manage to get a somewhat right definition, one could easily implement the outline of the proof (scored 2). In general, it did a good job of translating the natural language proof.

One of the best proofs (score of 3) occurs at temperature 0.4, in the full proof with comments section. In this proof, Codex is able to accurately translate the Latex expressions for closure and set difference. It gets most of the outline correct, and only misses out on the defined cover being a subcover. 

We also gave the GOLD statement to Codex and evaluated its proof output. Overall the performance was worse than before. Codex exchanged norm with absolute value, and had a shorter outline than before.

Contraction mapping theorem
The formalization of the statement was scored a 1 on average. Codex got most of the details right, and faltered mostly by taking the wrong interval for . Also, mathlib uses a few instances to represent a Banach space, however Codex hallucinated and used banachspace instead.

This proof was a bit challenging. It required Codex to use induction both implicitly and explicitly, and to appropriately translate the  notation. Codex was somewhat successful in the former, however mostly failed with the latter. A marked improvement in performance was observed with adding comments, however increasing temperature did not make much of a difference. Codex had some difficulty with formalizing convergence. 

Symmetric real matrices have real eigenvalues
The formalization of the statements have been scored 1 on average. It is clear that Codex understood the statement, and could also deduce that the eigenvalues must be complex-valued, to begin with. It could also deduce the definitions of symmetric matrices and eigenvalues. However, it had trouble formalizing the statement in mathlib style, probably since eigenvalues are defined in more generality for endomorphisms, instead of matrices. There were also some hallucinations.

The proof is mostly calculation based. Most proofs scored 1 or 2. Codex created a good outline, and could deduce the correct meaning of  (complex conjugate). Sometimes there were repetitions and irrelevant statements. For example, statements such as have h1 : v = 0 and have h2 : v  0 appear consecutively at times. Codex was also unable to ascribe the correct type to expressions of different kinds appearing in the same statement : for  and , Codex would output either a * b (incorrect) or a . b (correct but would require additional changes further) instead of (a : ) * b.

Class number of a PID
The formalization of the statement has got an average score of 1. The statement was relatively easy to formalize. The only problem occuring sometimes was that Codex could not identify that PID stands for principal ideal domain.

The proof is relatively short and majorly based on unfolding of definitions. Codex deduced that the statement has an if and only if implementation and hence split it. It got the outline of the proof right frequently, and could easily be completed to a full proof.

Evaluation of Bernoulli polynomials
For this lemma, Codex was given the GOLD statement, and had to work out the proof. However, it did not perform very well. While it demonstrates an understanding of types, it seems to have a problem with translating the LateX formulae for . We also noticed that it applied strong induction, as was needed, but sometimes faltered. The proof also had a bit of a backward style element, which it easily managed to convert into forward style. On average, it scored 1, with better scores at temperature 0.8.



Statement Translation : Further Details

Selection
If more than one completion is correctly elaborated (which is typical when
at least one completion is elaborated) we select the best completion by
voting. Namely, we first group elaborated completions together into groups
whose members can be proved to be equal using a certain tactic. The tactic
we use (currently) is one that slightly extends reflexivity (i.e.,
definitional equality). The chosen answer is the first member of the largest
group. In practice, as the present tactic for proving equality is weak,
in most cases this simply picks the first completion of Codex that is valid (i.e., that elaborates).

Sentence Similarity
We used https://www.sbert.net/Sentence-Similarity library for calculating the sentence embeddings of the doc-strings. We used https://huggingface.co/sentence-transformers/all-mpnet-base-v2all-mpnet-base-v2 model, a pretrained transformer model finetuned over 1 Billion sentence pairs from multiple https://huggingface.co/sentence-transformers/all-mpnet-base-v2#training-datadatasets. This model provides the best quality embeddings among the https://www.sbert.net/docs/pretrained_models.htmlhosted models on the library at the time of writing this paper. We compute the cosine similarity of the sentence-embeddings generated from the input docstring with the collection of mathlib docstrings and select Top-K similar docstrings based on the similarity scores and their corresponding Lean statements for the example prompts.

More complex prompts

While our translations were often successful with the docstring-style prompts we considered, the performance was poor with prompts that contained:

  Complex formulas in LaTeX.
  Certain idioms such as "... the intersection of every  of these sets ..."

It appears that a major reason for this was the lack of good examples in our database. Indeed in the case of proof-translation, our prompts did have complex LaTeX formulas and Codex successfully generated translated input text with (similar) complex LaTeX formulas.






